A study of light travel time effect in short-period MOA eclipsing binaries via eclipse timing

A sample of 542 eclipsing binaries (EBs) with periods shorter than 2 d were selected from the Microlensing Observations in Astrophysics (MOA) EB catalogue (Li et al. 2017) for eclipse-time variation analysis. For this sample we were able to obtain the time series from MOA-II that span 9.5yr. We discovered 91 EBs, out of the 542 EBs, with detected light-travel-time effect signals suggesting the presence of tertiary companions of orbiting periods from 250 d-28 yr. The frequency of EBs with tertiary companions in our sample increases as the period decreases and reaches a value of 0.65 for contact binaries with periods shorter than 0.3 d. If only the contact binaries of periods < 0.26d are considered, the frequency even goes to the unit. Our results suggest that contact binaries with periods close to the 0.22-d contact binary limit are commonly accompanied by relatively close tertiary companions.

==> etv_fit_example.txt <==
\includegraphics[width=.32\textwidth]{moa-108463-gb9-R-9_etv_fit}
\includegraphics[width=.32\textwidth]{moa-179211-gb10-R-1_etv_fit}
\includegraphics[width=.32\textwidth]{moa-361861-gb9-R-9_etv_fit}
\includegraphics[width=.32\textwidth]{moa-124700-gb10-R-1_etv_fit}
\includegraphics[width=.32\textwidth]{moa-155278-gb9-R-9_etv_fit}
\includegraphics[width=.32\textwidth]{moa-67484-gb9-R-9_etv_fit}
\includegraphics[width=.32\textwidth]{moa-89558-gb10-R-1_etv_fit}
\includegraphics[width=.32\textwidth]{moa-106715-gb10-R-1_etv_fit}
\includegraphics[width=.32\textwidth]{moa-129173-gb10-R-1_etv_fit}
\includegraphics[width=.32\textwidth]{moa-146280-gb9-R-9_etv_fit}
\includegraphics[width=.32\textwidth]{moa-222739-gb9-R-9_etv_fit}
\includegraphics[width=.32\textwidth]{moa-227115-gb9-R-9_etv_fit}
\includegraphics[width=.32\textwidth]{moa-37965-gb10-R-1_etv_fit}
\includegraphics[width=.32\textwidth]{moa-86675-gb9-R-9_etv_fit}
\includegraphics[width=.32\textwidth]{moa-187318-gb9-R-9_etv_fit}


==> template_pars_table_gb10.txt <==
101793&+17:58:47.26&-26:48:01.73&53823.516791&53823.622381&53823.816727&0.0235&0.0273&1.8218&1.361\\
106715&+17:58:50.22&-26:56:39.12&53823.52908&53823.857433&53823.64191&0.0285&0.0259&0.9797&1.1761\\
124700&+17:59:02.37&-26:46:53.54&53823.575178&53823.801826&53823.652657&0.0199&0.0345&0.9569&0.7314\\
129173&+17:59:05.20&-26:53:45.98&53823.569163&53823.987828&53823.708229&0.0337&0.0406&0.7762&0.832\\
136114&+17:59:09.81&-26:56:39.56&53823.548443&53823.658962&53823.875309&0.0253&0.0257&0.9821&1.1417\\
15762&+17:57:23.89&-26:50:45.70&53823.19701&53823.577211&53823.322448&0.032&0.0326&1.3744&1.5911\\
179211&+17:59:38.26&-26:47:38.85&53823.591561&53823.662564&53823.813467&0.0178&0.0183&1.4749&1.1741\\
181626&+17:59:39.60&-26:56:20.38&53823.269608&53823.540693&53823.35366&0.0356&0.0277&1.2574&1.9828\\
195663&+17:59:48.13&-26:50:30.84&53823.354292&53823.431665&53823.582003&0.0176&0.019&0.9388&0.7459\\
33369&+17:57:46.40&-26:44:52.98&53823.577366&53823.753591&53823.636664&0.0138&0.0139&0.8542&1.0227\\
37965&+17:57:51.44&-26:50:43.48&53823.35753&53823.58934&53823.437749&0.0204&0.0214&0.9502&0.8649\\
64799&+17:58:20.29&-26:41:46.56&53823.316414&53823.536295&53823.389179&0.02&0.0197&0.9142&0.9188\\
73826&+17:58:27.37&-26:45:19.16&53823.525605&53823.798248&53823.615911&0.0237&0.024&0.8815&0.9072\\
89558&+17:58:38.46&-26:56:14.46&53823.245294&53823.35096&53823.553158&0.0191&0.0207&1.0452&0.8509\\
$102925^{\tiny a}$&+17:58:47.92&-26:50:46.15&53823.24114&53823.535531&53823.339575&0.026&0.0249&0.8482&0.8744\\
$174776^{\tiny a}$&+17:59:35.22&-26:52:45.00&53823.124426&53823.481283&53823.239854&0.0512&0.0341&0.8092&1.1443\\
$63896^{\tiny a}$&+17:58:19.17&-26:47:24.46&53823.355358&53823.436256&53823.600406&0.0201&0.0286&1.3223&0.9014\\
$63946^{\tiny b}$&+17:58:19.56&-26:41:51.08&53823.556322&53823.661771&53823.872096&0.0287&0.0228&0.9048&1.023\\

==> template_pars_table_gb9.txt <==
101545&+18:02:17.91&-28:52:25.14&53823.56866&53823.767848&53823.636739&0.0168&0.0207&0.9767&0.7573\\
108463&+18:02:15.13&-28:59:38.44&53823.588731&53824.678071&53823.949696&0.0542&0.0535&0.7043&0.7827\\
135452&+18:02:02.40&-28:59:14.78&53823.528318&53823.647931&53823.898342&0.0305&0.0303&1.7385&1.4766\\
145571&+18:01:57.74&-29:03:00.09&53822.635584&53822.955122&53823.580798&0.0528&0.0514&0.9303&0.9659\\
146280&+18:01:57.32&-28:57:53.69&53823.124518&53823.246324&53823.488202&0.0362&0.0934&0.9479&1.0414\\
155278&+18:01:53.19&-28:46:40.80&53822.700666&53823.497442&53822.972525&0.0252&0.0261&1.0149&0.9784\\
157098&+18:01:52.51&-28:50:15.16&53823.245992&53823.564326&53823.356037&0.0556&0.0291&0.8107&0.9806\\
159607&+18:01:51.72&-29:01:37.97&53823.541323&53823.617528&53823.77501&0.022&0.0338&0.9945&0.8086\\
17921&+18:02:58.29&-28:49:30.03&53823.507351&53823.841193&53823.618885&0.0276&0.0289&1.2495&1.0853\\
180438&+18:01:41.66&-28:44:23.85&53823.554757&53823.616592&53823.73682&0.0138&0.0164&1.2825&0.897\\
182318&+18:01:41.15&-28:57:51.58&53823.582929&53823.876865&53823.681135&0.0217&0.0225&1.1331&0.9379\\
182430&+18:01:41.19&-29:01:27.13&53823.56639&53823.834211&53823.655663&0.0262&0.0397&0.9178&0.7442\\
187318&+18:01:38.61&-28:52:30.56&53823.224141&53823.333309&53823.550167&0.0272&0.028&1.0183&0.9216\\
19030&+18:02:58.13&-28:56:17.39&53823.443321&53823.738333&53824.328481&0.05&0.0572&0.7407&0.7224\\
217605&+18:01:25.68&-29:02:36.83&53822.957017&53823.486453&53823.133686&0.0403&0.0428&0.6761&0.7551\\
220479&+18:01:24.21&-28:53:22.92&53823.260149&53823.373754&53823.596155&0.0313&0.0325&0.8983&0.8937\\
22226&+18:02:56.17&-28:50:05.56&53823.247435&53823.516878&53823.33773&0.0268&0.0383&0.8667&0.7101\\
222739&+18:01:23.13&-28:51:07.58&53823.534392&53824.665221&53823.901028&0.0584&0.067&2.4194&1.3544\\
227115&+18:01:21.20&-28:56:58.41&53823.575876&53824.226709&53823.795596&0.0457&0.0511&0.7892&0.803\\
238532&+18:01:15.51&-28:49:07.29&53823.258299&53823.373828&53823.600787&0.0254&0.0256&1.9905&2.4186\\
249030&+18:01:10.78&-28:49:34.54&53823.451836&53823.633123&53823.982623&0.0425&0.0582&0.847&0.8842\\
250567&+18:01:10.16&-28:49:52.33&53823.581514&53823.840707&53823.668263&0.0229&0.0228&0.8797&0.9234\\
277295&+18:00:58.41&-28:54:22.53&53823.570666&53823.663804&53823.852093&0.0235&0.0246&1.0181&0.9105\\
303209&+18:00:46.51&-28:56:13.08&53823.334032&53823.549715&53823.405085&0.0184&0.0189&0.9195&0.8455\\
315321&+18:00:41.38&-28:59:34.52&53823.58398&53823.898647&53823.688828&0.0375&0.024&0.6489&0.9492\\
322149&+18:00:38.27&-29:02:03.59&53823.593661&53823.716246&53823.958051&0.0331&0.0322&1.8083&2.2204\\
325649&+18:00:36.65&-28:52:35.48&53823.567043&53823.688021&53823.930697&0.0335&0.0325&1.7648&2.4161\\
333535&+18:00:32.96&-29:00:38.15&53823.091364&53823.286434&53823.674937&0.0419&0.0494&0.899&0.9909\\
34057&+18:02:50.59&-28:58:45.94&53822.601313&53823.444788&53822.890105&0.0666&0.0734&1.4085&1.5047\\
356144&+18:00:22.64&-28:46:28.62&53823.436489&53824.030368&53823.637547&0.0482&0.0456&1.039&1.2489\\
357126&+18:00:22.25&-28:55:37.80&53823.271021&53823.587492&53823.379839&0.03&0.032&1.0321&0.8182\\
359518&+18:00:21.21&-28:56:57.40&53823.585912&53823.861847&53823.679243&0.0322&0.0265&0.8209&0.9716\\
360672&+18:00:20.72&-28:48:58.14&53823.595213&53823.68612&53823.865569&0.0231&0.0245&0.9057&0.8958\\
361861&+18:00:20.20&-29:01:44.65&53823.357232&53823.42771&53823.567545&0.0187&0.0177&0.7994&0.8279\\
367657&+18:00:17.72&-28:50:55.59&53823.23612&53823.549701&53823.342456&0.0273&0.0273&0.8844&0.9627\\
372358&+18:00:15.55&-29:02:50.57&53823.572552&53823.681637&53823.900165&0.025&0.0265&1.105&0.9239\\
380523&+18:00:11.77&-28:59:33.64&53823.546769&53823.80982&53823.637171&0.0243&0.0271&0.8823&0.8725\\
40217&+18:02:47.30&-28:55:03.21&53823.333139&53823.588975&53823.418681&0.0222&0.0267&0.8565&0.6705\\
65718&+18:02:35.30&-28:55:03.67&53823.58886&53823.672084&53823.838075&0.0217&0.0272&0.9307&0.8276\\
67250&+18:02:34.66&-28:58:42.18&53823.277552&53823.383501&53823.596057&0.0337&0.0453&0.8709&0.7397\\
67484&+18:02:34.56&-28:58:58.07&53823.568762&53823.628778&53823.750857&0.017&0.0166&0.8762&0.8566\\
72704&+18:02:32.04&-28:58:58.13&53822.770231&53823.016746&53823.506835&0.0542&0.0588&0.8769&0.8987\\
7772&+18:03:03.61&-28:58:09.37&53823.328575&53823.568664&53823.408992&0.0197&0.0233&0.9805&0.7947\\
83874&+18:02:26.21&-28:50:26.88&53823.586588&53823.849561&53823.677582&0.0242&0.034&0.8782&0.7332\\
84829&+18:02:25.98&-28:57:10.54&53823.262562&53823.354798&53823.537468&0.02&0.0209&1.7493&1.3442\\
351777&+18:00:24.39&-28:48:43.49&53823.559826&53823.820532&53823.651696&0.0189&0.0201&2.0839&1.5674\\
$146665^{\tiny a}$&+18:01:56.84&-28:48:01.62&53823.551172&53823.628271&53823.789156&0.0179&0.0249&1.9592&1.1294\\
$218937^{\tiny a}$&+18:01:24.76&-28:47:03.66&53823.550315&53823.662871&53823.885489&0.0293&0.0382&0.9241&0.8647\\
$296972^{\tiny a}$&+18:00:48.91&-28:52:42.45&53823.317692&53823.406645&53823.57749&0.0239&0.0251&0.9219&0.8783\\
$249394^{\tiny b}$&+18:01:10.64&-28:49:50.93&53823.205945&53823.316271&53823.540634&0.0293&0.0305&0.8532&0.8706\\
$330424^{\tiny b}$&+18:00:34.40&-28:47:59.07&53823.416509&53823.750516&53824.418627&0.0667&0.0781&0.7317&0.7329\\
